AttnGAN: Fine-Grained Text to Image Generation with Attentional Generative Adversarial Networks

In this paper, we propose an Attentional Generative Adversarial Network (AttnGAN) that allows attention-driven, multi-stage refinement for fine-grained text-to-image generation. With a novel attentional generative network, the AttnGAN can synthesize fine-grained details at different subregions of the image by paying attentions to the relevant words in the natural language description. In addition, a deep attentional multimodal similarity model is proposed to compute a fine-grained image-text matching loss for training the generator. The proposed AttnGAN significantly outperforms the previous state of the art, boosting the best reported inception score by 14.14% on the CUB dataset and 170.25% on the more challenging COCO dataset. A detailed analysis is also performed by visualizing the attention layers of the AttnGAN. It for the first time shows that the layered attentional GAN is able to automatically select the condition at the word level for generating different parts of the image.

==> Fatt/COCO1/COCO_val2014_000000119469.txt <==
a herd of sheep grazing on a lush green filed


==> Fatt/COCO1_epoch80/COCO_val2014_000000478338.txt <==
The girl is surfing a small wave in the water. 


==> Fatt/COCO2/COCO_val2014_000000427980.txt <==
an image of a girl eating a large slice of pizza


==> Fatt/COCO2_epoch80/COCO_val2014_000000500464.txt <==

A sink in a bathroom is shown with other items.



==> Fatt/COCO3/COCO_val2014_000000355088.txt <==
an old clock next to a light post in front of a steeple

==> Fatt/COCO3_epoch80/COCO_val2014_000000562943.txt <==

A group of people standing on a beach next to the ocean.



==> Fatt/COCO4/COCO_val2014_000000043712.txt <==
a fluffy black cat sitting on a laptop computer keyboard


==> Fatt/COCO4_epoch80/COCO_val2014_000000577310.txt <==

People at the park flying kites and walking



==> Fatt/COCO5_epoch80/COCO_val2014_000000581781.txt <==
A fruit stand display with bananas and kiwi


==> Fatt/COCO6_epoch80/example_captions.txt <==
a living room with hard wood floors filled with furniture

==> Fatt/CUB1/Chestnut_Sided_Warbler_0101_164324.txt <==
the bird has a yellow crown and a black eyering that is round.



==> Fatt/CUB2/Purple_Finch_0097_27288.txt <==
this bird is red with white and has a very short beak.


==> Fatt/CUB3/Tree_Swallow_0002_136792.txt <==

this bird has a green crown, black primaries, and a white belly.


==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> sup/coco/r1-1/COCO_val2014_000000025708.txt <==
a photo of a homemade swirly pasta with broccoli carrots and onions


==> sup/coco/r1-2/COCO_val2014_000000455395.txt <==
a plate of mixed vegetables, beans and rice


==> sup/coco/r2-1/COCO_val2014_000000399177.txt <==
a clock that is on the side of a tower

==> sup/coco/r2-2/COCO_val2014_000000300989.txt <==
well lit skyscrapers and a clock tower in the evening


==> sup/coco/r3-1/COCO_val2014_000000149832.txt <==
a herd of cows that are grazing on the grass


==> sup/coco/r3-2/COCO_val2014_000000147835.txt <==
a green pasture with lots of animals in the foreground and mountains in the back

==> sup/coco/r4-1/COCO_val2014_000000090208.txt <==
a green and two red double decker tour buses


==> sup/coco/r4-2/COCO_val2014_000000075146.txt <==
a large red and white boat floating on top of a lake


==> sup/coco/r5-1/COCO_val2014_000000105960.txt <==
a man kite boarding in the ocean next to a sandy beach

==> sup/coco/r5-2/COCO_val2014_000000082229.txt <==
flat screen television on top of an old tv console


==> sup/cub/r1-1/Wilson_Warbler_0024_175278.txt <==
yellow abdomen with a black eye without an eye ring and beak quite short


==> sup/cub/r1-2/Wilson_Warbler_0024_175278.txt <==
this bird is yellow with black on its head and has a very short beak.



==> sup/cub/r2-1/Tree_Swallow_0002_136792.txt <==
this bird has wings that are black and has a white belly


==> sup/cub/r2-2/Tree_Swallow_0117_134925.txt <==
this bird has a white belly and breast with a short pointy bill.

==> sup/cub/r3-1/Purple_Finch_0013_27506.txt <==

this bird is red and white in color with a stubby beak, and red eye rings.

==> sup/cub/r3-2/Purple_Finch_0023_27986.txt <==

a small red and white bird with a small curved beak.


==> sup/cub/r4-1/Chestnut_Sided_Warbler_0103_163669.txt <==

this is a small light gray bird with a small head and green crown, nape and some green coloring on its wings.

==> sup/cub/r4-2/Least_Auklet_0035_1888.txt <==

this bird is black with white and has a very short beak.


==> sup/cub/r5-1/Tree_Swallow_0008_135352.txt <==

this small bird has a deep blue crown, back and rump, and a bright white belly.


==> sup/cub/r5-2/Tree_Swallow_0030_134942.txt <==
this is a blue bird with a white throat, breast, belly and abdomen and a small black pointed beak

